Microbiome profiling by Illumina sequencing of combinatorial sequence-tagged PCR products

We developed a low-cost, high-throughput microbiome profiling method that uses combinatorial sequence tags attached to PCR primers that amplify the rRNA V6 region. Amplified PCR products are sequenced using an Illumina paired-end protocol to generate millions of overlapping reads. Combinatorial sequence tagging can be used to examine hundreds of samples with far fewer primers than is required when sequence tags are incorporated at only a single end. The number of reads generated permitted saturating or near-saturating analysis of samples of the vaginal microbiome. The large number of reads al- lowed an in-depth analysis of errors, and we found that PCR-induced errors composed the vast majority of non-organism derived species variants, an ob- servation that has significant implications for sequence clustering of similar high-throughput data. We show that the short reads are sufficient to assign organisms to the genus or species level in most cases. We suggest that this method will be useful for the deep sequencing of any short nucleotide region that is taxonomically informative; these include the V3, V5 regions of the bac- terial 16S rRNA genes and the eukaryotic V9 region that is gaining popularity for sampling protist diversity.

==> Supp_Table_1_organism_calls.txt <==
%auto-ignore
#Supplementary Table 1: Organism calls
#OTU	level	Org	ID	pid	cov	nextorg	nID	pid	cov	notes
0	species	L. iners	AY526083.1	100	100	L. gasseri	GU417934.1	89	100	iners annotated as gasseri in RDB
1	strain	G. vaginalis 409-05	CP001849.1	100	100	G. vaginalis NML 060420	EF194095.1	97	100	two other G. vaginalis sequences same pid
2	species	Prevotella bivia ATCC 29303	L16475.1	100	100	Prevotella melaninogenica strain H2_18	GU561346.1	91	100	three other Prevotella species at same pid
3	order_Clostridiales possible Family_Lachnospiraceae	Roseburia cecicola	L14676.1	86	100	Lachnobacterium bovis	AF298665.1	85	100	multiple Roseburia, Lachnobacterium,Eubacterium at >= 84 pid
4	species	L. crispatus	FN692037.1	100	100	Lactobacillus acidophilus strain	EU626023.1	94	100	several other Lactobacillus species at 94 pid, L kefiranofaciens also perfect 100 100 to sequence
5	species	Leptotrichia amnionii	EF218612.1	100	100	Sneathia sanguinegens	NR_025487.1	92	100	easy call
6	family_Veillonellaceae	Allisonella histaminiformans	NR_028862.1	93	100	Dialister propionicifaciens	AY850122.1	93	94	several D propionicifaciens strains at 93 pid and 94 cov
7	species	Sneathia sanguinegens	NR_025487.1	100	100	Leptotrichia amnionii	EF218612.1	92	100	S sanguinegens also called Leptotrichia sanguinegens
8	species	Atopobium vaginae	AF325325.1	100	100	Atopobium parvulum	AB558168.1	92	100	Atopobium (Lactobacillus) minutum and Eubacterium fossor at 92 pid
9	order_Bacteroidales	Prevotella timonensis	DQ518919.1	100	100	Prevotella bergensis	AY350613.1	98	100	next best is Prevotella bergensis at 98 pid
10	species	Prevotella amniotica	AM422125.1	100	100	Prevotella aurantiaca	AB480535.1	86	100	easy call
11	class_Bacilli	Enterococcus phoeniculicola	GQ337034.1	86	100	Brochothrix sp. NJ-25	AM409367.1	86	100	several Enterococcus and Brochothrix species at same pid and cov
12	species	Dialister propionicifaciens	AY850122.1	100	100	Dialister succinatiphilus	AB370249.1	94	100	easy call
13	order_Lactobacillales	Granulicatella adiacens	GU414224.1	100	100	Enterococcus faecalis	HM067029.1	100	97	several Granulicatella and Aerococcus species at same pid and cov
14	species	Veillonella montpellierensis	NR_028839.1	100	100	Veillonella parvula	GU574206.1	97	100	V montpellierensis also called V sp ADV 3198.03 and V sp ADV 2219.03
15	species	Atopobium rimae	GU425873.1	100	100	Atopobium parvulum	AB558168.1	97	100	easy call
16	species	Dialister micraerophilus	AY850112.1	100	100	Dialister succinatiphilus	AB370249.1	93	97	several D micraerophilus strains at same pid and cov
17	genus_Prevotella	Prevotella ruminicola	CP002006.1	93	100	Prevotella bergensis	AY350613.1	91	100	several Prevotella species at same pid and cov
18	species_Prevotella melaninogenica	Prevotella melaninogenica	GU413262.1	100	100	Prevotella sp. oral taxon 298	GU409478.1	100	97	several Prevotella species at same pid and cov
19	genus_Streptococcus	Streptococcus anginosus	AF145246.1	100	100	Streptococcus anginosus	AF145245.1	100	97	S milleri at same pid
20	genus_Streptococcus	Streptococcus phocae	HM032023.1	100	100	Streptococcus agalactiae	GU363871.1	98	100	several Streptococcus species at same pid and cov
21	genus_Streptococcus	Streptococcus pneumoniae	HM001220.1	100	100	Streptococcus mitis	EU156762.1	98	100	several Streptococcus species at same pid and cov
22	species_Peptostreptococcus anaerobius	Peptostreptococcus anaerobius	AY326462.1	100	100	P.anaerobius (clone LK54)	Z29060.1	100	97	other Peptostreptococcus species at 92 pid
23	order_Clostridiales	Clostridiales genomosp. BVAB3	CP001850.1	100	100	Firmicutes bacterium VNs44	FJ168478.1	86	100	organism unclassified below order
24	species_Mobiluncus mulieris	AJ576087.1	100	100	Actinomyces hongkongensis	NR_025200.1	97	100	several M mulieris strains at same pid and cov
25	order_Clostridiales	Parvimonas micra	GU401075.1	100	100	Parvimonas micra clone WWC_C4MKM018	GU401074.1	98	100	P micra also called Micromonas micros, many other uncultered clostriodiales
26	genus_Porphyromonas	Porphyromonas uenonis	GQ422746.1	100	100	Porphyromonas asaccharolytica	L16490.1	94	100	several Porphyromonas species at same pid
27	species_Gemella sp. WAL 1945J	EU427463.1	100	100	Gemella palaticanis	NR_026469.1	81	100	easy call
28	species_Lactobacillus vaginalis	Lactobacillus vaginalis	GU398918.1	100	100	Lactobacillus sp. DCY51	EU678893.1	100	97	several Lactobacillus species at same pid
29	species	Anaerococcus tetradius	GQ422749.1	100	100	Anaerococcus sp. gpac104	AM176528.1	96	100	Anaerococcus lactolyticus at 96 pid
30	class_Gammaproteobacteria	Klebsiella pneumoniae	HM063413.1	100	100	NA	NA	NA	NA	all blasts at same pid
31	species	Lactobacillus jensenii	FN557015.1	100	100	Lactobacillus salivarius	GU357500.1	98	100	a L jensenii strain at 97 cov
32	genus_Prevotella	Prevotella micans	EU562293.1	94	100	Prevotella brevis	AB501177.1	93	100	Prevotella marshii at same pid
33	family_Pasteurellacaea	Aggregatibacter aphrophilus	GU561428.1	100	100	Haemophilus sp. CCUG 31732	EU909663.1	98	100	several Pasteurellacaea organisms at same pid
34	species_Gemella	sanguinis	Gemella sanguinis	GU561409.1	100	100	Gemella morbillorum	GU561405.1	98	100	several Gemella species at same pid
35	family_Enterobacteriaceae	Shigella flexneri	HM214631.1	100	100	Escherichia coli strain B2	GU594300.1	98	100	several Enterobacteriaceae organisms, especially E coli strains at same pid
36	species	Actinomyces turicensis	X78720.1	100	100	Actinomyces cardiffensis	GU561320.1	97	100	easy call
37	bacteria	TM7 phylum sp. oral taxon 437	GU412738.1	82	100	Planktothrix mougeotii	AB045970.1	81	100	Best hit is unclassified division, but not convincing, called as bacteria only. No good hits, highest pid only 82
38	genus_Prevotella	Prevotella buccae	L16478.1	94	100	Prevotella sp. BP1-148	AB501166.1	93	100	no good hits, highest pid only 94
39	genus_Arcanobacterium	Arcanobacterium sp. NML 06501	EF061225.1	94	100	Arcanobacterium hippocoleae	NR_025442.1	91	94	no good hits, highest pid only 94
41	Genus Fusobacterium	Fusobacterium gonidoformans	M58679.1	98	100	Fusobacterium gonidiaformans strain ATCC 25563	NR_027588.1	96	100	no strain listed for best hit
42	Genus_Sneathia	Sneathia sanguinegens	NR_025487.1	92	100	Streptobacillus moniliformis	AB330760.1	88	100	S sanguinegens also called Leptotrichia sanguinegens, no good hits, highest pid only 92
44	species	Mobiluncus curtisii	AJ576088.1	100	100	Arcanobacterium pyogenes	GU372929.1	94	100	several unidentified Mobiluncus organisms with 91 cov
45	genus_Prevotella	Prevotella sp. WAL 2039G	GQ433639.1	100	100	Bacterium mpn-isolate group 2	AY028443.1	95	100	Prevotella sp Smarlab 121567 at same pid
47	phylum_Bacteroidetes	Saprospira sp. CNJ640	AY527410.1	82	98	Bacteroidetes bacterium M-phe-1	AY766096.1	91	66	no good hits, best pid only 82 with 98 cov
48	genus_prevotella	Prevotella sp. 310-5	FJ848545.1	80	97	Prevotella bivia. 310-5	L16475.1	80	97	Several Prevotella species at same pid and cov
50	genus_Peptoniphilus	Peptoniphilus sp. oral taxon 836 	GQ422750.1	100	100	Peptoniphilus lacrimalis	D14141.1	98	100	several Peptoniphilus species at same pid
52	order_clostridiales possible Family_Lachnospiraceae	Blautia sp	GU124472.1	89	100	oryella indoligenes	DQ377947.1	89	100	Also Butyrivibrio fibrisolvens at same pid and cov. Clostridium clostridioforme at same pid, no good hits, best pid only 93 with 97 cov
56	species_Fusobacterium nucleatum	Fusobacterium nucleatum clone WWC_C4MKM095	GU412547.1	100	100	Fusobacterium nucleatum clone WWC_C4AKM037	GU412528.1	100	97	several F nucleatum clones at same pid
57	phylum_proteobacteria	Gamma proteobacterium CH43	FN554396.1	89	97	Beta proteobacterium USHIF006	AB470460.1	88	96	Gamma proteobacterium CN40 at same pid, no good hits, best pid only 89 at 97 cov
59	genus_Mycoplasma	Mycoplasma penetrans	BA000026.2	94	98	Mycoplasma turicensis	EU789559.1	94	97	>10 Mycoplasma at similar pid and coverage
60	phylum_Proteobacteria	Serratia sp. HA1	HM136579.1	100	100	NA	NA	NA	NA	all blasts at same pid
61	genus_Pifidobacterium	Bifidobacterium saeculare	GU361832.1	97	100	Bifidobacterium sp. JEMLUCVIII-4	FJ858736.1	95	100	several Bifidobacterium species at same pid
63	species_Campylobacter showae	Campylobacter showae	GU561414.1	100	100	Bacteroides gracilis	L04320.1	98	100	several Campylobacter species at same pid
64	species	Bifidobacterium bifidum	GU936674.1	100	100	Bifidobacterium saeculare	GU361832.1	97	100	several B bifidum strains at same pid
65	genus_Haemophilus	Haemophilus influenzae	GQ358570.1	100	100	Haemophilus influenzae	GQ358564.1	97	100	several Haemophilus species at same pid
68	genus Fusobacterium	Fusobacteriaceae bacterium DJF_B254	EU728722.1	88	100	Fusobacterium nucleatum	GU407952.1	87	100	no good hits, best pid only 88
70	genus_Porphyromonas	Porphyromonas endodontalis	AY253728.1	98	100	Porphyromonas endodontalis	GU409163.1	97	100	several P endodontalis strains at same pid
76	phylum_Firmicutes	Firmicutes bacterium DJF_VR50	EU728788.1	93	100	Clostridiales bacterium APG1	GQ863486.1	94	94	several Firmicutes organisms at same pid, best hit poorly classified, no good hits, best pid only 93
102	species	Corynebacterium ammoniagenes	X84440.1	100	100	Corynebacterium phocae	NR_026379.1	98	100	easy call

